Hysteretic wavelength selection in isometric, unsupported radial wrinkling

In [Pal et al., arXiv:2206.03552], the authors discuss how an unsupported flat annulus contracted at its inner boundary by a factor $\Delta$, buckles into a radial wrinkling pattern that is fully isometric and tension-free. What selects the wavelength in such a pure-bending configuration, in the absence of any competing sources of work? In this paper, with the support of numerical simulations, we argue that competition between stretching and bending energies at local, mesoscopic scales leads to the selection of a wavelength scale $\lambda^*$ sensitive to both the width $w$ and thickness $t$ of the sheet: $\lambda^* \sim w^{2/3} t^{1/3} \Delta^{-1/6}$. This scale $\lambda^*$ corresponds to an arrest criterion for wrinkle coarsening starting from any wavelength $\lambda \lesssim \lambda^*$, which can be interpreted in terms of both size and energetic barriers to further coarsening. However, the sheet can support coarser wavelengths: $\lambda \gtrsim \lambda^*$, since there is no penalty to their existence. Since this wavelength selection mechanism depends on the value of $\lambda$ itself, it is hysteretic.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-softmatter.tex (the template with example text)

 - rsc-articletemplate-softmatter.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-softmatter.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


